Chemical models of interstellar glycine and adenine precursor aminoacetonitrile (NH2CH2CN)

Aminoacetonitrile (AAN), also known as glycinenitrile, has been suggested as a possible precursor of glycine and adenine in the interstellar medium. Here we present the chemical modeling of AAN and its isomers in hot cores using the three-phase chemical model NAUTILUS with the addition of over 300 chemical reactions of the three AAN isomers and related species. Our models predicted a peak gas phase abundance of AAN reaching the order of 10-8, which is consistent with observation towards Sgr B2(N). Regarding the reaction pathways of AAN and its isomers, we found that AAN is primarily formed via free radical reactions on grain surfaces during the early evolutionary stages. Subsequently, it is thermally desorbed into the gas phase as the temperature rises and is then destroyed by positive ions and radicals in gas phase. The isomers of AAN are formed through the hydrogenation reaction of CH3NCN on the grain surface and via electron recombination reactions of ion C2H5N2+ in gas phase. We speculate that there is a possibility for NCCN and AAN to react with each other, eventually leading to the formation of adenine in hot cores. However, further investigation is required to understand the efficiency of grain surfaces in adenine formation, through theoretical calculations or laboratory experiments in future research.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
